ULGss: A Strategy to construct a Library of Universal Logic Gates for $N$-variable Boolean Logic beyond NAND and NOR

In literature, NAND and NOR are two logic gates that display functional completeness, hence regarded as Universal gates. So, the present effort is focused on exploring a library of universal gates in binary that are still unexplored in literature along with a broad and systematic approach to classify the logic connectives. The study shows that the number of Universal Gates in any logic system grows exponentially with the number of input variables $N$. It is revealed that there are $56$ Universal gates in binary for $N=3$. It is shown that the ratio of the count of Universal gates to the total number of Logic gates is $\approx $ $\frac{1}{4}$ or 0.25. Adding constants $0,1$ allow for the creation of $4$ additional (for $N=2$) and $169$ additional Universal Gates (for $N=3$). In this article, the mathematical and logical underpinnings of the concept of universal logic gates are presented, along with a search strategy $ULG_{SS}$ exploring multiple paths leading to their identification. A fast-track approach has been introduced that uses the hexadecimal representation of a logic gate to quickly ascertain its attribute.

==> Data.dat <==
0	1
1	16
2	6
3	4
4	6
5	4
6	4
7	16
8	3
9	4
10	2
11	6
12	2
13	6
14	3
15	1
16	1

==> Data1.dat <==
0	1
1	256
2	38
3	256
4	38
5	256
6	128
7	256
8	38
9	256
10	38
11	256
12	38
13	256
14	128
15	6
16	38
17	256
18	128
19	256
20	128
21	256
22	128
23	16
24	128
25	256
26	128
27	256
28	128
29	256
30	128
31	256
32	38
33	256
34	38
35	256
36	128
37	256
38	128
39	256
40	38
41	256
42	38
43	16
44	128
45	256
46	128
47	256
48	38
49	256
50	128
51	6
52	128
53	256
54	128
55	256
56	128
57	256
58	128
59	256
60	8
61	256
62	128
63	256
64	38
65	256
66	128
67	256
68	38
69	256
70	128
71	256
72	38
73	256
74	128
75	256
76	38
77	16
78	128
79	256
80	38
81	256
82	128
83	256
84	128
85	6
86	128
87	256
88	128
89	256
90	8
91	256
92	128
93	256
94	128
95	256
96	38
97	256
98	128
99	256
100	128
101	256
102	8
103	256
104	40
105	8
106	128
107	256
108	128
109	256
110	128
111	256
112	38
113	16
114	128
115	256
116	128
117	256
118	128
119	256
120	128
121	256
122	128
123	256
124	128
125	256
126	128
127	256
128	7
129	128
130	19
131	128
132	19
133	128
134	64
135	128
136	7
137	128
138	19
139	128
140	19
141	128
142	8
143	128
144	19
145	128
146	64
147	128
148	64
149	128
150	4
151	128
152	64
153	8
154	64
155	128
156	64
157	128
158	64
159	128
160	7
161	128
162	19
163	128
164	64
165	8
166	64
167	128
168	10
169	128
170	3
171	38
172	64
173	128
174	19
175	38
176	19
177	128
178	8
179	128
180	64
181	128
182	64
183	128
184	64
185	128
186	19
187	38
188	64
189	128
190	19
191	38
192	7
193	128
194	64
195	8
196	19
197	128
198	64
199	128
200	10
201	128
202	64
203	128
204	3
205	38
206	19
207	38
208	19
209	128
210	64
211	128
212	8
213	128
214	64
215	128
216	64
217	128
218	64
219	128
220	19
221	38
222	19
223	38
224	10
225	128
226	64
227	128
228	64
229	128
230	64
231	128
232	4
233	40
234	10
235	38
236	10
237	38
238	7
239	38
240	3
241	38
242	19
243	38
244	19
245	38
246	19
247	38
248	10
249	38
250	7
251	38
252	7
253	38
254	7
255	1

==> Data2.dat <==
0	1
1	16
2	16
3	6
4	16
5	6
6	8
7	16
8	5
9	8
10	4
11	16
12	4
13	16
14	5
15	1
16	1


==> Data3.dat <==
x	y
0	1
2	38
4	38
6	128
8	38
10	38
12	38
14	128
16	38
18	128
20	128
22	128
24	128
26	128
28	128
30	128
32	38
34	38
36	128
38	128
40	38
42	38
44	128
46	128
48	38
50	128
52	128
54	128
56	128
58	128
60	8
62	128
64	38
66	128
68	38
70	128
72	38
74	128
76	38
78	128
80	38
82	128
84	128
86	128
88	128
90	8
92	128
94	128
96	38
98	128
100	128
102	8
104	40
106	128
108	128
110	128
112	38
114	128
116	128
118	128
120	128
122	128
124	128
126	128
128	7
130	19
132	19
134	64
136	7
138	19
140	19
142	8
144	19
146	64
148	64
150	4
152	64
154	64
156	64
158	64
160	7
162	19
164	64
166	64
168	10
170	3
172	64
174	19
176	19
178	8
180	64
182	64
184	64
186	19
188	64
190	19
192	7
194	64
196	19
198	64
200	10
202	64
204	3
206	19
208	19
210	64
212	8
214	64
216	64
218	64
220	19
222	19
224	10
226	64
228	64
230	64
232	4
234	10
236	10
238	7
240	3
242	19
244	19
246	19
248	10
250	7
252	7
254	7

==> Data3A.dat <==
x	y
1	256
3	256
5	256
7	256
9	256
11	256
13	256
15	6
17	256
19	256
21	256
23	16
25	256
27	256
29	256
31	256
33	256
35	256
37	256
39	256
41	256
43	16
45	256
47	256
49	256
51	6
53	256
55	256
57	256
59	256
61	256
63	256
65	256
67	256
69	256
71	256
73	256
75	256
77	16
79	256
81	256
83	256
85	6
87	256
89	256
91	256
93	256
95	256
97	256
99	256
101	256
103	256
105	8
107	256
109	256
111	256
113	16
115	256
117	256
119	256
121	256
123	256
125	256
127	256
129	128
131	128
133	128
135	128
137	128
139	128
141	128
143	128
145	128
147	128
149	128
151	128
153	8
155	128
157	128
159	128
161	128
163	128
165	8
167	128
169	128
171	38
173	128
175	38
177	128
179	128
181	128
183	128
185	128
187	38
189	128
191	38
193	128
195	8
197	128
199	128
201	128
203	128
205	38
207	38
209	128
211	128
213	128
215	128
217	128
219	128
221	38
223	38
225	128
227	128
229	128
231	128
233	40
235	38
237	38
239	38
241	38
243	38
245	38
247	38
249	38
251	38
253	38
255	1
